Exact MAP Inference by Avoiding Fractional Vertices

Given a graphical model, one essential problem is MAP inference, that is, finding the most likely configuration of states according to the model. Although this problem is NP-hard, large instances can be solved in practice. A major open question is to explain why this is true. We give a natural condition under which we can provably perform MAP inference in polynomial time. We require that the number of fractional vertices in the LP relaxation exceeding the optimal solution is bounded by a polynomial in the problem size. This resolves an open question by Dimakis, Gohari, and Wainwright. In contrast, for general LP relaxations of integer programs, known techniques can only handle a constant number of fractional vertices whose value exceeds the optimal solution. We experimentally verify this condition and demonstrate how efficient various integer programming methods are at removing fractional solutions.

==> cdf_complete_n=12_w=0.1.csv <==
x,y
0,0.0
1,0.9565217391304348
2,1.0
32000,1.0


==> cdf_complete_n=12_w=0.2.csv <==
x,y
0,0.0
1,0.645
2,0.67
3,0.71
4,0.72
5,0.73
6,0.735
7,0.745
8,0.75
9,0.755
12,0.76
13,0.765
21,0.77
22,0.775
24,0.78
26,0.785
28,0.79
29,0.795
31,0.8
34,0.805
36,0.81
42,0.8150000000000001
43,0.8250000000000001
51,0.8300000000000001
65,0.835
74,0.84
77,0.845
86,0.85
90,0.855
191,0.86
198,0.865
210,0.87
217,0.875
225,0.88
256,0.885
309,0.89
328,0.895
338,0.9
399,0.905
406,0.91
428,0.915
445,0.92
543,0.925
612,0.93
624,0.935
661,0.9400000000000001
719,0.9450000000000001
836,0.9500000000000001
994,0.9550000000000001
995,0.96
1000,0.965
3472,0.97
3840,0.975
5265,0.98
10036,0.985
10977,0.99
14709,0.995
31999,1.0
32000,1.0


==> cdf_complete_n=12_w=0.3.csv <==
x,y
0,0.0
1,0.4158415841584158
2,0.45544554455445546
3,0.49504950495049505
4,0.5148514851485149
5,0.5544554455445545
7,0.5742574257425742
8,0.594059405940594
16,0.6039603960396039
20,0.6138613861386139
21,0.6237623762376238
22,0.6336633663366337
32,0.6435643564356436
33,0.6534653465346535
35,0.6633663366336634
43,0.6732673267326733
45,0.6930693069306931
49,0.7029702970297029
66,0.7128712871287128
69,0.7227722772277227
71,0.7326732673267327
76,0.7425742574257426
111,0.7524752475247525
128,0.7623762376237624
201,0.7722772277227723
317,0.7821782178217822
349,0.7920792079207921
425,0.801980198019802
442,0.8118811881188119
484,0.8217821782178218
509,0.8316831683168316
534,0.8415841584158416
649,0.8514851485148515
730,0.8613861386138614
807,0.8712871287128713
869,0.8811881188118812
952,0.8910891089108911
1275,0.900990099009901
1359,0.9108910891089109
1397,0.9207920792079208
3006,0.9306930693069307
4962,0.9405940594059407
6076,0.9504950495049505
6431,0.9603960396039604
7706,0.9702970297029703
10727,0.9801980198019802
17070,0.9900990099009901
25873,1.0
32000,1.0


==> complete_n=12_w=0.3.csv <==
sv_upper,sv_lower,num_cuts,cut_induced_vertices,num_branches
1,1,0,0,0
4,4,5,0,1
1,1,0,0,0
509,509,20,8,6
3,3,2,0,1
5,5,10,4,1
1,1,0,0,0
1,1,0,0,0
425,425,33,7,2
1,1,0,0,0
3,3,4,0,1
17070,17070,34,20,9
10727,10727,47,28,8
1,1,0,0,0
807,807,22,12,2
35,35,14,2,3
1,1,0,0,0
2,2,3,0,1
2,2,1,0,1
1,1,0,0,0
4,4,4,0,1
5,5,7,0,1
1,1,0,0,0
1,1,0,0,0
1,1,0,0,0
43,43,5,0,4
1,1,0,0,0
1,1,0,0,0
442,442,21,5,2
534,534,19,8,10
20,20,6,4,1
111,111,10,0,3
2,2,2,0,1
1,1,0,0,0
45,45,10,0,2
25873,25873,37,20,7
952,952,25,10,4
349,349,12,8,2
1,1,0,0,0
317,317,20,9,3
1,1,0,0,0
3006,3006,37,15,4
7,7,5,3,1
1359,1359,23,15,6
1,1,0,0,0
1,1,0,0,0
1,1,0,0,0
128,128,9,1,1
1,1,0,0,0
6076,6076,35,15,13
8,8,1,0,1
649,649,22,12,2
1,1,0,0,0
32,32,27,1,1
1,1,0,0,0
484,484,15,6,2
1,1,0,0,0
201,201,10,3,8
1,1,0,0,0
869,869,24,11,7
1,1,0,0,0
1,1,0,0,0
33,33,18,1,2
1,1,0,0,0
1,1,0,0,0
1275,1275,27,17,5
1,1,0,0,0
1,1,0,0,0
2,2,2,0,1
1,1,0,0,0
3,3,10,3,1
45,45,10,3,4
1397,1397,30,18,5
1,1,0,0,0
1,1,0,0,0
5,5,4,1,1
69,69,12,0,1
7,7,12,5,1
22,22,8,2,2
1,1,0,0,0
71,71,3,2,1
3,3,3,1,1
1,1,0,0,0
8,8,14,7,2
21,21,5,0,3
49,49,9,0,10
1,1,0,0,0
730,730,34,12,3
1,1,0,0,0
5,5,13,0,2
1,1,0,0,0
7706,7706,33,13,6
6431,6431,36,19,5
1,1,0,0,0
76,76,20,4,2
16,16,12,3,4
4962,4962,34,19,13
1,1,0,0,0
1,1,0,0,0
66,66,26,11,2
1,1,0,0,0

